The stellar mass function and evolution of the density profile of galaxy clusters from the Hydrangea simulations at $0<z<1.5$

Galaxy clusters are excellent probes to study the effect of environment on galaxy formation and evolution. Along with high-quality observational data, accurate cosmological simulations are required to improve our understanding of galaxy evolution in these systems. In this work, we compare state-of-the-art observational data of massive galaxy clusters ($>10^{14} \textrm{M}_{\odot}$) at different redshifts ($0<z<1.5$) with predictions from the Hydrangea suite of cosmological hydrodynamic simulations of 24 massive galaxy clusters ($>10^{14} \textrm{M}_{\odot}$ at $z=0$). We compare three fundamental observables of galaxy clusters: the total stellar mass to halo mass ratio, the stellar mass function (SMF), and the radial mass density profile of the cluster galaxies. In the first two of these, the simulations agree well with the observations, albeit with a slightly too high abundance of $M_\star \lesssim 10^{10} \textrm{M}_{\odot}$ galaxies at $z \gtrsim 1$. The NFW concentrations of cluster galaxies increase with redshift, in contrast to the decreasing dark matter halo concentrations. This previously observed behaviour is therefore due to a qualitatively different assembly of the smooth DM halo compared to the satellite population. Quantitatively, we however find a discrepancy in that the simulations predict higher stellar concentrations than observed at lower redshifts ($z<0.3$), by a factor of $\approx$2. This may be due to selection bias in the simulations, or stem from shortcomings in the build-up and stripping of their inner satellite halo.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
